Neural Nets with a Newton Conjugate Gradient Method on Multiple GPUs

Training deep neural networks consumes increasing computational resource shares in many compute centers. Often, a brute force approach to obtain hyperparameter values is employed. Our goal is (1) to enhance this by enabling second-order optimization methods with fewer hyperparameters for large-scale neural networks and (2) to perform a survey of the performance optimizers for specific tasks to suggest users the best one for their problem. We introduce a novel second-order optimization method that requires the effect of the Hessian on a vector only and avoids the huge cost of explicitly setting up the Hessian for large-scale networks. We compare the proposed second-order method with two state-of-the-art optimizers on five representative neural network problems, including regression and very deep networks from computer vision or variational autoencoders. For the largest setup, we efficiently parallelized the optimizers with Horovod and applied it to a 8 GPU NVIDIA P100 (DGX-1) machine.

==> plot.py.txt <==
import re
import sys
import matplotlib.pyplot as plt
import argparse
from datetime import datetime
import tikzplotlib

# Setting up argument parser
parser = argparse.ArgumentParser()
parser.add_argument("files", type=argparse.FileType("r"), nargs="+", help="file list of tensorflow outputs")
parser.add_argument("-a", "--avg", help="use the average of AVG steps", type=int)
parser.add_argument("--min", help="xmin", type=int)
parser.add_argument("--max", help="xmax", type=int)
parser.add_argument("--keras", help="if using a keras log file", action="store_true", default=False)
parser.add_argument("--accuracy", help="if plotting accuracy instead of loss", action="store_true", default=False)
parser.add_argument("--steps", help="if step plotting instead of time", action="store_true", default=False)
parser.add_argument("--log", help="log plots instead of linear", action="store_true", default=False)
args = parser.parse_args()

# Setting average parameter
if args.avg is None:
    avg = 1
else:
    avg = args.avg

# Process all provided files
for log in args.files:
    x = []
    y = []
    start_time = 0

    # Reading tf output
    lines = log.readlines();

    # Filtering steps and losses
    if args.keras:
        print("Using a keras log file.")
        step = 0
        for line in lines:
            if re.findall(r"\- loss: ", line):
                #loss = re.findall(r"\- val_loss: \d+\.\d+", line)
                loss = re.findall(r"\- loss: \d+\.\d+(?:[eE][-+]?[0-9]+)?", line)
                accuracy = re.findall(r"\- top\_k\_categorical\_accuracy: \d+\.\d+", line)
                # accuracy = re.findall(r"\- val\_categorical\_accuracy: \d+\.\d+", line)
                #timestamp = re.findall(r"\d\d:\d\d:\d\d", line)[0]
                #timestamp = datetime.strptime(timestamp, "%H:%M:%S")
                #if not start_time:
                #    start_time = timestamp
                if args.accuracy:
                    if accuracy:
                        print(accuracy[0])
                        accuracy = float(accuracy[0][29:])
                        #accuracy = float(accuracy[0][35:])
                        y.append(accuracy)
                        if args.steps: 
                            x.append(step)
                        else:
                            x.append((timestamp-start_time).total_seconds())
                        step += 1
                else:
                    if loss:
                        #print(loss[0][7:])
                        loss = float(loss[0][7:])
                        # print(loss)
                        #loss = float(loss[0][11:]) # for val
                        y.append(loss)
                        if args.steps: 
                            x.append(step)
                        else:
                            x.append((timestamp-start_time).total_seconds())
                        step += 1
    else:
        for line in lines:
            if re.findall(r"global step", line):
                step = re.findall(r"global step \d+", line)
                loss = re.findall(r"loss = \d\.\d+", line)
                step = int(step[0][12:])
                loss = float(loss[0][7:])
                x.append(step)
                y.append(loss)

    # Slicing data
    if args.max is not None:
        x = x[:args.max]
        y = y[:args.max]
    if args.min is not None:
        x = x[args.min-1:]
        y = y[args.min-1:]

    # Calculating averages
    yavg = [y[i:i + avg] for i in range(0, len(y), avg)]
    y = []
    for i in range(len(yavg)):
        sum = 0
        for j in range(len(yavg[i])):
            sum += float(yavg[i][j])
        y.append(sum/len(yavg[i]))
    x = x[::avg]
    if not args.log: 
        plt.plot(x, y, label=log.name.split("/")[-1])
    else: 
        plt.semilogy(x, y, label=log.name.split("/")[-1])
# Styling and saving
if args.accuracy:
    typ = "Accuracy"
else:
    typ = "Loss"

#if avg > 1:
    #plt.title(typ + " in ImageNet Training " + "(avg = " + str(avg) + ")")
#else:
    #plt.title(typ + " in ImageNet Training")

if args.steps:
    plt.xlabel("Epochs")
else:
    plt.xlabel("Time / s")
plt.ylabel("Loss")
plt.legend()
plt.savefig("plots/plot.pdf")

tikzplotlib.save("plots/plot.tex")


==> todo.txt <==
1. Imagenet horovod

- proof of concept (yihans stuff)
- comparison
- seedup with up to 8 gpu

2. NLP
- comparison
3. BNN
- comparison

